Two-field mixed hp-finite elements for time-dependent problems in the refined theories of thermodynamics

Thanks to modern manufacturing technologies, heterogeneous materials with complex inner structures (e.g., foams) can be easily produced. However, their utilization is not straightforward, as the classical constitutive laws are not necessarily valid. According to various experimental observations, the Guyer--Krumhansl equation stands as a promising candidate to model such complex structures. However, the practical applications need a reliable and efficient algorithm that is capable of handling both complex geometries and advanced heat equations. In the present paper, we present the development of a $hp$-type finite element technique, which can be reliably applied. We investigate its convergence properties for various situations, being challenging in relation to stability and the treatment of fast propagation speeds. That algorithm is also proved to be outstandingly efficient, providing solutions four magnitudes faster than commercial algorithms.

==> gk0000008konvfrontside.dat <==
dp  dh  p03		     p015                 p005                  h03                  h015                 h005
314 314 0.003994013220287857 0.001285611378454504 0.0002186047939302878 0.003994013220287857 0.001285611378454504 0.0002186047939302878
418 350 0.0004480482775600271 9.328767673912869e-05 6.845705919637385e-06 0.003470304169529855 0.001001597456015756 0.0001647407160890749
522 386 2.36485394808561e-05 3.29012773768751e-06 1.380377799867386e-07 0.002684668149378816 0.0007945410304217354 0.0001264073572928198
626 422 8.894721191294998e-07 8.725267205500294e-08 2.120664251449906e-09 0.00200836885888912 0.0006749316937048602 9.875162162525102e-05
730 458 2.743952417949016e-08 1.939318765143491e-09 7.12412965587756e-10 0.00168115800964893 0.0005672934658214379 7.844593635869333e-05
834 494 3.333395972590484e-09 4.884213024897352e-10 1.222333101236706e-09 0.001409393126678587 0.0004759718812173177 6.326567829515392e-05
938 530 2.624490726307909e-09 1.445246388196236e-10 4.670629410115781e-10 0.001186235984375907 0.0004004043097229361 5.172025486091403e-05


==> gk0000008konvmiddle.dat <==
dp  dh  p03		     p015                 p005                 h03                  h015                 h005
314 314 0.001209973293624418 0.001286005367963696 0.001009316553655002 0.001209973293624418 0.001286005367963696 0.001009316553655002
418 350 1.954449386770066e-05 1.971961268237106e-05 1.347574207213588e-05 0.0007532398239787379 0.0008124786394197514 0.000664445983165752
522 386 3.312976294520908e-07 2.930913823426034e-07 1.503066700174955e-07 0.0005011159382026649 0.0005431330936632849 0.0004542937292454629
626 422 3.357264960648604e-08 4.144107629892412e-09 3.019440140468483e-09 0.0003486185729448091 0.0003799973500058789 0.0003207219068864233
730 458 3.290786603179316e-08 8.192234355942122e-09 2.662139268488396e-09 0.0002506903323570054 0.0002740503002072659 0.0002326909515475993
834 494 2.890593360211165e-08 8.628128379217103e-09 2.952279499755974e-09 0.0001851085555335851 0.0002027344139579001 0.000172832103798964
938 530 3.25543705659531e-08 4.495853402553419e-09 3.116207623613318e-09 0.0001397394851701227 0.0001532572455755129 0.0001310112646036574


==> gk0000008konvrearside.dat <==
dp  dh  p03		      p015                 p005                  h03                   h015                 h005
314 314 1.246399583898419e-09 2.04123158466737e-09 3.339345882278921e-09 1.246399583898419e-09 2.04123158466737e-09 3.339345882278921e-09
418 350 2.164417289922449e-10 3.530432608326332e-10 5.772609502795987e-10 8.063770942199454e-10 1.319851793345208e-09 2.155920203756423e-09
522 386 5.305317694290921e-11 9.938830770451405e-11 1.845903187212046e-10 5.445227117836871e-10 8.910638668545207e-10 1.453981398398962e-09
626 422 4.153186347671928e-11 9.498390967555968e-11 1.714149544193843e-10 3.809054329111439e-10 6.232573382244809e-10 1.01612101717174e-09
730 458 5.322001754338276e-11 1.221265484559414e-10 1.59999370569044e-10 2.743392973705322e-10 4.490351981767145e-10 7.314711456251156e-10
834 494 2.742626670947332e-11 1.066631401798591e-10 1.544850943533162e-10 2.026496373533307e-10 3.317076451857885e-10 5.399284234159066e-10
938 530 4.026697892429189e-11 1.171236582488905e-10 1.850786185113462e-10 1.529142603514665e-10 2.503751771920093e-10 4.071803327519881e-10


==> gk08konvfrontside.dat <==
dp dh p03		    p015                  p005                  h03                   h015                  h005
50 50 2.444370227430293e-05 6.358108234440103e-06 7.206352744024465e-07 2.444370227430293e-05 6.358108234440103e-06 7.206352744024465e-07
66 62 2.916515247149013e-07 7.410849070185167e-08 9.70065189404364e-09 1.3056431724256e-05 3.322557733347771e-06 3.74818991332483e-07
82 74 2.417711327880585e-09 2.431377678143311e-09 2.433067028355314e-09 7.702783764080075e-06 1.944948494323036e-06 2.194255093837962e-07
98 86 2.487948339378827e-09 2.48805756482815e-09 2.487862202602035e-09 4.903334726653101e-06 1.234269714315653e-06 1.396700159233016e-07
114 98 2.600034501010937e-09 2.600042652483473e-09 2.599833128060458e-09 3.307634872014987e-06 8.31546520656161e-07 9.447897748041434e-08
130 110 2.445610696636416e-09 2.445605655886859e-09 2.445293699583484e-09 2.334467368418848e-06 5.866951225147811e-07 6.704353819390926e-08
146 122 2.562531926291846e-09 2.562448703600488e-09 2.562296021308449e-09 1.708260988807925e-06 4.294608022856576e-07 4.950377943835362e-08


==> gk08konvmiddle.dat <==
dp dh p03		  p015                 p005                 h03                 h015                 h005
50 50 0.03668681976632159 0.009468995030325625 0.001077302049577464 0.03668681976632159 0.009468995030325625 0.001077302049577464
66 62 1.693779655357782e-06 2.157202290543672e-07 1.135088630564173e-08 0.01535934974458886 0.003900125549264001 0.0004415321873054105
82 74 2.423359964063854e-08 8.856762091233493e-09 9.550403341349767e-09 0.007466032443288539 0.001884648707354064 0.0002129938393056182
98 86 2.588315214991476e-08 2.587047583809301e-08 2.58694054823675e-08 0.004043758499959501 0.001018157583584558 0.0001149667792996323
114 98 4.154305558026836e-08 4.154045858088061e-08 4.153577521945974e-08 0.002374341979225216 0.0005970865508708645 6.740165945213976e-05
130 110 1.128802837881861e-08 1.130203714685947e-08 1.12882225506083e-08 0.001483618478807687 0.0003728459606183175 4.208174792261988e-05
146 122 2.53634866070947e-08 2.536209599823458e-08 2.535971624129529e-08 0.0009738929759928613 0.0002446456328843451 2.759896555116643e-05


==> gk08konvrearside.dat <==
dp dh p03		    p015                  p005                  h03                   h015                  h005
50 50 1.508669597042798e-06 4.062380700051628e-07 4.640837647056946e-08 1.508669597042798e-06 4.062380700051628e-07 4.640837647056946e-08
66 62 2.879585893498836e-07 7.227812075382627e-08 8.128040749401535e-09 6.553296245932911e-07 1.691913709682283e-07 1.907085952812462e-08
82 74 7.420160055761786e-11 7.337593553127229e-11 3.627973305749715e-10 3.230633310328483e-07 8.214056207852191e-08 9.197689795745384e-09
98 86 6.634963476323008e-11 6.46276886184551e-11 3.417135782738447e-10 1.761235602670668e-07 4.447648112525383e-08 4.95462184469002e-09
114 98 7.694612198107994e-11 7.700141205379696e-11 3.723863745369154e-10 1.037665691063784e-07 2.6108285236233e-08 2.890366925615639e-09
130 110 7.718047427340638e-11 7.72206323272587e-11 3.645020107014909e-10 6.496412422297147e-08 1.630662942536297e-08 1.791229454486175e-09
146 122 7.897594651304316e-11 7.901746256867691e-11 3.68100327190245e-10 4.269266732799396e-08 1.069649570111929e-08 1.163516451439634e-09


==> mcvkonvfrontside.dat <==
dp  dh  p03		    p015                p005                h03                 h015                h005
141 141 0.01960537900510113 0.01310393043806725 0.00646247092997162 0.01960537900510113 0.01310393043806725 0.00646247092997162
181 169 0.01787866466775756 0.0114219889260338 0.004966137907241459 0.01900651716547263 0.01251627434837749 0.00592560185299454
221 197 0.01584952011473681 0.009517112311954323 0.003526721643396836 0.01841373752998481 0.01194026944749706 0.005417895081671119
261 225 0.01360313513320698 0.007529863199303224 0.002514974365996098 0.01782793589158373 0.01137742019016387 0.004941294451013493
301 253 0.01125718408447273 0.006123569057061101 0.002116746757927553 0.01724995742185623 0.01082905620415957 0.004496864746266939
341 281 0.009081760509623324 0.00469112848322509 0.001550910751399193 0.01668059196766894 0.01029632414045428 0.004084891190069978
381 309 0.00798067821163264 0.003962953542828596 0.0009613623559683654 0.01612057019971355 0.009780184242331395 0.003705001756296169


==> mcvkonvmiddle.dat <==
dp  dh  p03		   p015              p005               h03                h015              h005
141 141 0.7777471528488555 0.569577179016119 0.2158263944232054 0.7777471528488555 0.569577179016119 0.2158263944232054
181 169 0.2427903923399968 0.1178682997463141 0.02650856957176877 0.3751079150464435 0.2276812225548673 0.07501005592806223
221 197 0.06992117070269935 0.02800681427725953 0.004106184543000035 0.2582701545994785 0.1503970118441299 0.0392879632329039
261 225 0.01773115814269705 0.005324928082256547 0.0006215990703781182 0.179067857132903 0.09364109909384653 0.0238662389394863
301 253 0.00366022748889502 0.00107357307103408 0.0001405337107923673 0.1234098470820317 0.06301877182263012 0.01615849893361852
341 281 0.0009321010271524751 0.0002785578442752936 2.907593127812118e-05 0.08786501579713957 0.0447514940184445 0.01135566748506632
381 309 0.0003005152998174095 7.737691857350891e-05 4.951445822542196e-06 0.06554533085447749 0.03239096708588372 0.008282434366688142


==> mcvkonvrearside.dat <==
dp  dh  p03		      p015                  p005                  h03                   h015                  h005
141 141 8.051537854262899e-06 8.418879934463408e-07 3.985061956603033e-09 8.051537854262899e-06 8.418879934463408e-07 3.985061956603033e-09
181 169 1.050563026312598e-06 8.070156316996463e-08 2.361650634022436e-10 2.633139212130462e-06 2.65477154602926e-07 1.258726125007291e-09
221 197 2.181844200734461e-07 9.384955858436959e-09 1.923299266323655e-11 1.588696480512697e-06 1.343409854116947e-07 5.262891676094173e-10
261 225 2.631296821391439e-08 7.555862032031063e-10 2.058342853538363e-11 9.306072402257935e-07 6.821042121184445e-08 2.427742645647644e-10
301 253 2.729106649144725e-09 8.6463200400532e-11 1.776363462622434e-11 5.649724285815993e-07 3.808908124118265e-08 1.244748405629587e-10
341 281 2.65092168938605e-10 6.131552854563918e-11 1.916315256641527e-11 3.461148718480049e-07 2.194819102961217e-08 7.026185340597579e-11
381 309 3.912701181563084e-11 5.554576677813421e-11 9.012864494786548e-12 2.153985171190833e-07 1.307630979589865e-08 4.319706988530816e-11

